A Distributional View of High Dimensional Optimization

This PhD thesis presents a distributional view of optimization in place of a worst-case perspective. We motivate this view with an investigation of the failure point of classical optimization. Subsequently we consider the optimization of a randomly drawn objective function. This is the setting of Bayesian Optimization. After a review of Bayesian optimization we outline how such a distributional view may explain predictable progress of optimization in high dimension. It further turns out that this distributional view provides insights into optimal step size control of gradient descent. To enable these results, we develop mathematical tools to deal with random input to random functions and a characterization of non-stationary isotropic covariance kernels. Finally, we outline how assumptions about the data, specifically exchangability, can lead to random objective functions in machine learning and analyze their landscape.

==> media/tikz/lipschitz_bump.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        axis lines = left,
        xmin=-1.5, xmax=1.5,
        xtick={-1,0,1},
        xticklabels={\(-\delta\), \(0\), \(\delta\)},
        ymin=-1.2, ymax=0.2,
        ytick={-1, 0},
        yticklabels={\(-L\delta\), \(0\)},
        width=\marginparwidth,
        height=0.5\marginparwidth,
    ]
    %Below the red parabola is defined
    \addplot [
        domain=-1:1, 
        samples=3, 
        thick,
        color=blue,
    ] {abs(x)-1};
    \addplot [
        domain=-2:-1,
        samples=2,
        thick,
        color=blue,
    ] {0};
    \addplot [
        domain=1:1.3,
        samples=2,
        thick,
        color=blue,
    ] {0};
    
    \end{axis}
\end{tikzpicture}

==> media/tikz/smooth_bump.tikz <==
\tikzset{
    graph/.style={
        thick,
        color=blue,
    }
}
\begin{tikzpicture}
    \begin{axis}[
        axis lines = left,
        xmin=-1.2, xmax=1.6,
        xtick={-1,-0.5,0,0.5,1},
        xticklabels={\(-\delta\), \(-\frac{\delta}2\), \(0\),\(\frac{\delta}2\), \(\delta\)},
        ymin=-1.2, ymax=0.2,
        ytick={-1, 0.5, 0},
        yticklabels={\(-\frac{L\delta^2}4\), \(-\frac{L\delta^2}8\),\(0\)},
        width=\marginparwidth,
        height=0.5\marginparwidth,
        legend pos=south east,
    ]
    %Below the red parabola is defined
    \addplot [
        graph,
        domain=-1:-0.5, 
        samples=200, 
    ] {-2*(1-abs(x))^2};
    \addplot [
        graph,
        domain=0.5:1, 
        samples=200, 
    ] {-2*(1-abs(x))^2};
    \addplot [
        graph,
        domain=-0.5:0.5, 
        samples=200, 
    ] {2*x^2 - 1};
    \addplot [
        graph,
        domain=-2:-1,
        samples=2,
    ] {0};
    \addplot [
        graph,
        domain=1:1.3,
        samples=2,
    ] {0};
    \legend{\(\bump_\delta(x)\)}
    
    \addplot[blue, only marks, mark=o] coordinates {(0.5,0.5)};
    \addplot[blue, only marks, mark=o] coordinates {(-0.5,0.5)};
    \end{axis}
\end{tikzpicture}

==> media/tikz/smooth_bump_diff.tikz <==
\tikzset{
    graph/.style={
        thick,
        color=blue,
    }
}
\begin{tikzpicture}
    \begin{axis}[
        axis lines = left,
        xmin=-1.2, xmax=1.6,
        xtick={-1,-0.5,0,0.5,1},
        xticklabels={\(-\delta\), \(-\frac{\delta}2\), \(0\),\(\frac{\delta}2\), \(\delta\)},
        ymin=-1.2, ymax=0.6,
        ytick={-1,0},
        yticklabels={\(-\frac{L\delta^{\phantom{2}}}2\), \(0\)},
        width=\marginparwidth,
        height=0.5\marginparwidth,
    ]
    %Below the red parabola is defined
    \addplot [
        graph,
        domain=-1:-0.5, 
        samples=200, 
    ] {-2*(x+1)};
    \addplot [
        graph,
        domain=0.5:1, 
        samples=200, 
    ] {-2*(1-x)};
    \addplot [
        graph,
        domain=-0.5:0.5, 
        samples=200, 
    ] {-2*abs(x)};
    \addplot [
        graph,
        domain=-2:-1,
        samples=2,
    ] {0};
    \addplot [
        graph,
        domain=1:1.3,
        samples=2,
    ] {0};
    \legend{\(\bump_\delta'(x)\)}
    
    \addplot[blue, only marks, mark=o] coordinates {(0.5,-1)};
    \addplot[blue, only marks, mark=o] coordinates {(-0.5,-1)};
    \end{axis}
\end{tikzpicture}

==> media/tikz/zero_order_optimization.tikz <==
%% Partially generated with ChatGPT:
% https://chatgpt.com/share/66eaed59-b0e8-8001-8727-9a0d926a7bd3

\begin{tikzpicture}

% Highlight the empty grid element in the first row from the top (3rd column)
\fill[blue!25] (2,2) rectangle (3,3);  % Fill the rectangle from (2,3) to (3,4)

% Draw the grid (4 rows, 4 columns)
\draw[step=1cm, gray, thin] (0,0) grid (4,4);

% % Highlight boxes around points
% \foreach \x/\y in {
%     0.2/0.3, 1.3/0.7, 2.1/0.5, 3.8/0.2, 
%     3.6/1.3, 2.2/1.8, 1.5/1.4, 0.6/1.9, 
%     0.7/2.6, 1.4/2.3, 3.1/2.7, 
%     3.3/3.6, 2.7/3.4, 1.9/3.8, 0.5/3.3} {
%     \fill[blue!25] (\x-0.5, \y-0.5) rectangle (\x+0.5, \y+0.5);
% }

% Arbitrarily chosen points, 15 points, not exactly centered, in blue
\foreach \x/\y/\num in {
    0.2/0.3/1, 1.3/0.7/2, 2.1/0.5/3, 3.8/0.2/4, 
    3.6/1.3/5, 2.2/1.8/6, 1.5/1.4/7, 0.6/1.9/8, 
    0.7/2.6/9, 1.4/2.3/10, 3.1/2.7/11, 
    3.3/3.6/12, 2.7/3.4/13, 1.9/3.8/14, 0.5/3.3/15} {
    \fill[blue] (\x, \y) circle (3pt) node[above right] {\scriptsize \num};
}

% Arrows connecting the points in order, avoiding major intersections
\draw[-, thin, blue] (0.2, 0.3) -- (1.3, 0.7);
\draw[-, thin, blue] (1.3, 0.7) -- (2.1, 0.5);
\draw[-, thin, blue] (2.1, 0.5) -- (3.8, 0.2);
\draw[-, thin, blue] (3.8, 0.2) -- (3.6, 1.3);
\draw[-, thin, blue] (3.6, 1.3) -- (2.2, 1.8);
\draw[-, thin, blue] (2.2, 1.8) -- (1.5, 1.4);
\draw[-, thin, blue] (1.5, 1.4) -- (0.6, 1.9);
\draw[-, thin, blue] (0.6, 1.9) -- (0.7, 2.6);
\draw[-, thin, blue] (0.7, 2.6) -- (1.4, 2.3);
\draw[-, thin, blue] (1.4, 2.3) -- (3.1, 2.7);
\draw[-, thin, blue] (3.1, 2.7) -- (3.3, 3.6);
\draw[-, thin, blue] (3.3, 3.6) -- (2.7, 3.4);
\draw[-, thin, blue] (2.7, 3.4) -- (1.9, 3.8);
\draw[-, thin, blue] (1.9, 3.8) -- (0.5, 3.3);

% Add text annotation (Optional)
% \node at (2,-0.5) {15 points connected by arrows, empty cell highlighted};

\end{tikzpicture}

